Going Beyond the Edge: Distributed Inference of Transformer Models on Ultra-Low-Power Wireless Devices

Transformer models are rapidly becoming a cornerstone of modern Internet of Things (IoT) applications, yet their computational and memory demands far exceed the capabilities of a single typical ultra-low-power IoT device. We present CATS, a framework for distributed transformer inference on ultra-low-power wireless devices, enabling multiple devices to collaboratively execute models far larger than what a single device can sustain. At its core, CATS is a communication-aware distributed transformer inference scheme co-designed across transformer partitioning, wireless communication and training. It employs SomeGather, a new pruned communication primitive that selectively broadcasts activation columns to reduce communication bandwidth and RAM usage without sacrificing model accuracy. Building on SomeGather, we design a partitioning method that exploits this primitive for efficient model parallelism. To cope with unreliable wireless communication, CATS employs message-dropout during training, which mimics packet losses and yields models that are robust to message loss during inference. In real-world experiments, we show that CATS brings distributed transformer inference to ultra-low-power wireless devices for the first time, with deployments on up to 16 devices that collaboratively execute transformer models up to 14 times larger than what a single device can run.

==> plot_data/ETT_dropout_0.csv <==
message_loss_prob,mean_loss,min_loss,max_loss,std_loss
0.0,0.05182378850877285,0.05127119645476341,0.052804794162511826,0.0004219671221077234
1.0,0.05332583598792553,0.05272985249757767,0.05439899116754532,0.0004492850731338599
2.0,0.055243924632668494,0.054437000304460526,0.0562591627240181,0.0004686979190451137
3.0,0.05734587125480175,0.0564921572804451,0.05845985934138298,0.000515892707310255
4.0,0.059429630264639856,0.05856965854763985,0.06038108468055725,0.00047402216536000655
5.0,0.061397988721728324,0.060462336987257004,0.06224614381790161,0.0005103551660228281
6.0,0.0633015550673008,0.06252246350049973,0.06404919177293777,0.0004901436343850697
7.000000000000001,0.06502606570720673,0.06438621133565903,0.06558004766702652,0.00042468772066360944
8.0,0.0666143037378788,0.06581620872020721,0.06713841110467911,0.000425497102184665
9.0,0.06800636649131775,0.06749480217695236,0.06851174682378769,0.00038060108479420746
10.0,0.06933960616588593,0.06877093017101288,0.06990062445402145,0.00036202450984026025


==> plot_data/ETT_dropout_1.csv <==
message_loss_prob,mean_loss,min_loss,max_loss,std_loss
0.0,0.052927291020751,0.05227620154619217,0.053625430911779404,0.00046882946439449327
1.0,0.053008611872792245,0.052453357726335526,0.05365493521094322,0.00044609595610563426
2.0,0.0537816446274519,0.0531674288213253,0.05451604351401329,0.000481037391487105
3.0,0.05501648336648941,0.054299045354127884,0.0558711402118206,0.0005292191458765185
4.0,0.056552208960056305,0.05574953183531761,0.05734044313430786,0.000525746371690929
5.0,0.05824207179248333,0.057326823472976685,0.059154875576496124,0.0005853311308292614
6.0,0.059881265833973886,0.05883573368191719,0.06091715767979622,0.0006045716064841529
7.000000000000001,0.061559492722153664,0.06054350361227989,0.0625792071223259,0.000594518588475405
8.0,0.06311742775142193,0.06215007230639458,0.06414033472537994,0.0005786278766588079
9.0,0.0645947702229023,0.06350141763687134,0.06559663265943527,0.0006051671431731075
10.0,0.06594487354159355,0.06494773179292679,0.06683545559644699,0.0005440454749766562


==> plot_data/ETT_dropout_10.csv <==
message_loss_prob,mean_loss,min_loss,max_loss,std_loss
0.0,0.0675450786948204,0.06485658138990402,0.07172553241252899,0.0020370863755653557
1.0,0.06486041098833084,0.06296457350254059,0.0682288333773613,0.0016906357379960855
2.0,0.06254246309399605,0.060969024896621704,0.0651368722319603,0.001402604506911552
3.0,0.06052569709718227,0.05913683399558067,0.06252878159284592,0.0011298596627616027
4.0,0.05883284173905849,0.057642776519060135,0.06038634106516838,0.0009126913763140718
5.0,0.057388811185956,0.05646536871790886,0.05847746878862381,0.000693062960700158
6.0,0.05622004829347134,0.05549904704093933,0.05697200819849968,0.0005736308873223754
7.000000000000001,0.0552930124104023,0.054597534239292145,0.05585889145731926,0.00044982452911316635
8.0,0.05461401343345642,0.05412093549966812,0.05505628511309624,0.0003247554337530081
9.0,0.05413212887942791,0.05369889736175537,0.05447697639465332,0.0002635143904140159
10.0,0.05391262993216515,0.053587980568408966,0.0542733334004879,0.0002246097579298628


==> plot_data/ETT_dropout_5.csv <==
message_loss_prob,mean_loss,min_loss,max_loss,std_loss
0.0,0.060188951715826985,0.05790713056921959,0.061431705951690674,0.0009525307658035248
1.0,0.05794156789779663,0.05632627010345459,0.0586591474711895,0.0006510714151066102
2.0,0.056202595308423045,0.05501747131347656,0.05671994760632515,0.00048310369646341935
3.0,0.05503818094730377,0.0542372427880764,0.055465519428253174,0.00035953530850982746
4.0,0.054314110428094864,0.053759586066007614,0.054791081696748734,0.0002923371582492302
5.0,0.05400113500654698,0.053578075021505356,0.054561007767915726,0.00028432574432444614
6.0,0.054096441343426706,0.05375170707702637,0.054659098386764526,0.0002842737328047305
7.000000000000001,0.054546814411878586,0.05416666343808174,0.055242784321308136,0.0003549259312529576
8.0,0.055212157964706424,0.05465445667505264,0.05603135749697685,0.00043818632149694747
9.0,0.05603917613625527,0.05535231903195381,0.05691545084118843,0.0004883447036807736
10.0,0.05701844394207001,0.05611467361450195,0.05809320881962776,0.0005804810606692475


==> plot_data/ETT_inter_device_pruning_vs_communication.csv <==
communication_savings,mean_loss,min_loss,max_loss
0.0,0.05171275772154331,0.0509754903614521,0.052589841187000275
10.0,0.05156449563801289,0.051159679889678955,0.0521162748336792
20.0,0.0518089160323143,0.05155649408698082,0.052225034683942795
30.000000000000004,0.05217842534184456,0.05166051909327507,0.05269739031791687
40.0,0.05262165032327175,0.05161083862185478,0.05333297327160835
50.0,0.052531711757183075,0.05189371109008789,0.0532551072537899
60.00000000000001,0.05214212760329247,0.051179189234972,0.05294264107942581
70.0,0.052158232778310776,0.0514741949737072,0.05290653929114342
80.0,0.0514953225851059,0.05068519338965416,0.052615661174058914
90.0,0.05146888121962547,0.05108550935983658,0.05192369222640991


==> plot_data/ETT_normal_pruning_vs_communication.csv <==
communication_savings,mean_loss,min_loss,max_loss
0.0,0.05188698098063469,0.0511910580098629,0.05266090855002403
12.5,0.05166331045329571,0.051015108823776245,0.0519915334880352
25.0,0.05184941589832306,0.05134063959121704,0.052718400955200195
37.5,0.05206274650990963,0.05123914033174515,0.052708130329847336
50.0,0.05189641267061233,0.05100492388010025,0.05291762948036194
62.5,0.05233380496501923,0.05156532675027847,0.05276103690266609
75.0,0.05308728776872158,0.052632808685302734,0.05349351093173027
87.5,0.055172340199351314,0.053654927760362625,0.05689308047294617


==> plot_data/ICD_dropout_0.csv <==
message_loss_prob,mean_loss,min_loss,max_loss,std_loss
0.0,0.10876407846808434,0.10654156655073166,0.11359377205371857,0.0021561538005416057
1.0,0.18098921477794647,0.16715197265148163,0.1993401050567627,0.009812963496231088
2.0,0.22952547520399094,0.2073463648557663,0.25988927483558655,0.016690399006930343
3.0,0.2630122974514961,0.23558461666107178,0.30137404799461365,0.021330410279287747
4.0,0.28664288520812986,0.2559250593185425,0.3300733268260956,0.024350196954293888
5.0,0.3038218080997467,0.2714625298976898,0.3502449095249176,0.02611096419240304
6.0,0.317018860578537,0.28359290957450867,0.36541441082954407,0.02701145501747778
7.000000000000001,0.32760809659957885,0.29270288348197937,0.3766881227493286,0.027333668365975155
8.0,0.33668828308582305,0.30049118399620056,0.3858344256877899,0.027415618295475386
9.0,0.34462005496025083,0.3080005347728729,0.39363667368888855,0.027258047478822767
10.0,0.3521777898073196,0.31558939814567566,0.4003201425075531,0.027015555852980086


==> plot_data/ICD_dropout_1.csv <==
message_loss_prob,mean_loss,min_loss,max_loss,std_loss
0.0,0.11053877621889115,0.10865204781293869,0.11348166316747665,0.0015927440861609242
1.0,0.117509476095438,0.1154499277472496,0.11997338384389877,0.0013787080544917377
2.0,0.12532374560832976,0.12295027822256088,0.12727925181388855,0.0012648540263616394
3.0,0.13389975428581238,0.13123759627342224,0.13574373722076416,0.0012204875647489407
4.0,0.14305176585912704,0.14026948809623718,0.14472965896129608,0.001159108912665539
5.0,0.15264025032520295,0.14947430789470673,0.15416964888572693,0.0012219723711246197
6.0,0.16230715811252594,0.1590663194656372,0.16339445114135742,0.0012251124611168689
7.000000000000001,0.1718391790986061,0.168477401137352,0.17316921055316925,0.0012582738261407709
8.0,0.18107800781726838,0.17755593359470367,0.18279515206813812,0.001369935806229644
9.0,0.1900523781776428,0.18619905412197113,0.1922181099653244,0.001555404485688209
10.0,0.198624949157238,0.1945086568593979,0.2009730339050293,0.0016919887959095635


==> plot_data/ICD_dropout_10.csv <==
message_loss_prob,mean_loss,min_loss,max_loss,std_loss
0.0,0.137706196308136,0.13128001987934113,0.14326220750808716,0.003660877074005472
1.0,0.13552705496549605,0.12961329519748688,0.14098747074604034,0.0034380548402538633
2.0,0.13379134982824326,0.12838780879974365,0.13923834264278412,0.003231005795065678
3.0,0.1325311094522476,0.12746894359588623,0.13799718022346497,0.003100897184377075
4.0,0.13168323040008545,0.12698903679847717,0.13709858059883118,0.0029778781102003608
5.0,0.13124238699674606,0.12682627141475677,0.13656078279018402,0.0028525300889576427
6.0,0.13117194324731826,0.12704072892665863,0.13644760847091675,0.002744124894529737
7.000000000000001,0.13150326162576675,0.12750783562660217,0.13659997284412384,0.002681864573183264
8.0,0.1321902170777321,0.12838754057884216,0.13724102079868317,0.0026297918443575342
9.0,0.13316286653280257,0.12948845326900482,0.13802288472652435,0.002545926689445958
10.0,0.13448221236467361,0.1309632658958435,0.13915322721004486,0.0024605068425772895


==> plot_data/ICD_dropout_5.csv <==
message_loss_prob,mean_loss,min_loss,max_loss,std_loss
0.0,0.12018469870090484,0.11466076225042343,0.12365665286779404,0.0027747130870396652
1.0,0.12050430402159691,0.11500058323144913,0.12418808043003082,0.0027403756032353707
2.0,0.12136999145150185,0.11583423614501953,0.1250922530889511,0.0026996655065358957
3.0,0.12275483533740043,0.11729364842176437,0.12660452723503113,0.0026751379370545583
4.0,0.12464472278952599,0.11913879960775375,0.12844382226467133,0.002657465525454222
5.0,0.1270524650812149,0.12163852900266647,0.13063910603523254,0.002589609193316195
6.0,0.1299697384238243,0.12468118965625763,0.13347002863883972,0.0025255850230676154
7.000000000000001,0.13337101340293883,0.1281103491783142,0.136677086353302,0.0024858087133734362
8.0,0.1372162416577339,0.132202610373497,0.14029279351234436,0.0023978426317072697
9.0,0.1415170043706894,0.1365947723388672,0.14434777200222015,0.002346220564174737
10.0,0.14622454941272736,0.1415298581123352,0.14903655648231506,0.002258478964086182


==> plot_data/ICD_inter_device_pruning_vs_communication.csv <==
communication_savings,mean_loss,min_loss,max_loss
0.0,0.12088851258158684,0.11734737455844879,0.12449385225772858
10.0,0.10745868161320686,0.10430069267749786,0.11005892604589462
20.0,0.10463911145925522,0.10029645264148712,0.11210818588733673
30.000000000000004,0.10567889139056205,0.09945587068796158,0.1107194572687149
40.0,0.10655074343085288,0.10067416727542877,0.1127050444483757
50.0,0.10883197262883186,0.10379357635974884,0.11534316837787628
60.00000000000001,0.11150534227490425,0.10571148246526718,0.11709550768136978
70.0,0.11329830065369606,0.10833334922790527,0.1179431900382042
80.0,0.11585566624999047,0.1116936206817627,0.1209300085902214
90.0,0.11975129172205926,0.1128578782081604,0.12492527812719345


==> plot_data/ICD_normal_pruning_vs_communication.csv <==
communication_savings,mean_loss,min_loss,max_loss
0.0,0.10951675325632096,0.10601085424423218,0.11215285211801529
12.5,0.11375692412257195,0.11000237613916397,0.11649920791387558
25.0,0.12092882320284844,0.11725042015314102,0.12491202354431152
37.5,0.12692835479974746,0.12550142407417297,0.12910212576389313
50.0,0.13513512760400773,0.13140060007572174,0.13940003514289856
62.5,0.1431329809129238,0.14237633347511292,0.144806906580925
75.0,0.14822139963507652,0.14747899770736694,0.14860022068023682
87.5,0.15767705937226614,0.1552283763885498,0.16038118302822113


==> plot_data/compilation_boundary_16_0.csv <==
input_length,num_features
32,528
64,528
96,528
128,528
160,416
192,352
224,288
256,256
288,224
320,208
352,176
384,160
416,160
448,144
480,128
512,128
544,112
576,112
608,96
640,96
672,96
704,80
736,80
768,80
800,80
832,80
864,64
896,64
928,64
960,64
992,64


==> plot_data/compilation_boundary_16_30.csv <==
input_length,num_features
32,624
64,624
96,624
128,624
160,544
192,464
224,400
256,352
288,304
320,272
352,256
384,224
416,208
448,192
480,192
512,160
544,160
576,144
608,144
640,144
672,112
704,112
736,112
768,112
800,96
832,96
864,96
896,96
928,96
960,96
992,80


==> plot_data/compilation_boundary_16_60.csv <==
input_length,num_features
32,816
64,816
96,816
128,816
160,816
192,736
224,640
256,544
288,496
320,448
352,416
384,368
416,336
448,304
480,288
512,272
544,256
576,256
608,208
640,208
672,208
704,208
736,176
768,176
800,176
832,176
864,176
896,144
928,128
960,128
992,128


==> plot_data/compilation_boundary_16_90.csv <==
input_length,num_features
32,1344
64,1344
96,1344
128,1344
160,1344
192,1344
224,1344
256,1296
288,1152
320,1024
352,912
384,880
416,784
448,704
480,704
512,640
544,576
576,560
608,560
640,528
672,480
704,448
736,416
768,384
800,384
832,384
864,384
896,384
928,368
960,352
992,336


==> plot_data/compilation_boundary_2_0.csv <==
input_length,num_features
32,176
64,176
96,176
128,176
160,176
192,176
224,176
256,176
288,160
320,144
352,128
384,128
416,112
448,112
480,96
512,96
544,80
576,80
608,80
640,64
672,64
704,64
736,64
768,64
800,48
832,48
864,48
896,48
928,48
960,48
992,48


==> plot_data/compilation_boundary_4_0.csv <==
input_length,num_features
32,256
64,256
96,256
128,256
160,256
192,256
224,256
256,224
288,208
320,176
352,160
384,144
416,144
448,128
480,112
512,112
544,96
576,96
608,96
640,80
672,80
704,80
736,80
768,64
800,64
832,64
864,64
896,64
928,48
960,48
992,48


==> plot_data/compilation_boundary_8_0.csv <==
input_length,num_features
32,368
64,368
96,368
128,368
160,368
192,336
224,288
256,240
288,224
320,192
352,176
384,160
416,144
448,144
480,128
512,112
544,112
576,96
608,96
640,96
672,80
704,80
736,80
768,80
800,64
832,64
864,64
896,64
928,64
960,64
992,64


==> plot_data/london_smart_meters_dataset_dropout_0.csv <==
message_loss_prob,mean_loss,min_loss,max_loss,std_loss
0.0,0.28669373095035555,0.2858819365501404,0.28736791014671326,0.0005054722862634553
1.0,0.29615147709846495,0.2951159179210663,0.2974238693714142,0.0006635471627904676
2.0,0.306851464509964,0.3051733076572418,0.3084730803966522,0.0009166887927576251
3.0,0.31853362917900085,0.31642141938209534,0.320658802986145,0.001181043624108791
4.0,0.3305840492248535,0.328210711479187,0.33274292945861816,0.0012720502428584357
5.0,0.34263422191143034,0.3396555483341217,0.3448348045349121,0.001481588728016022
6.0,0.3543364107608795,0.3511447608470917,0.35652846097946167,0.0015964160715162062
7.000000000000001,0.36541758477687836,0.362059086561203,0.3676108419895172,0.001627253413583514
8.0,0.3756890416145325,0.3722234070301056,0.3778234124183655,0.0016580072849022142
9.0,0.3851810127496719,0.3816252052783966,0.38752955198287964,0.0017108547857270576
10.0,0.3937722831964493,0.39031729102134705,0.3962840437889099,0.0017089289118683811


==> plot_data/london_smart_meters_dataset_dropout_1.csv <==
message_loss_prob,mean_loss,min_loss,max_loss,std_loss
0.0,0.2870375603437424,0.2846818268299103,0.28817564249038696,0.0009222391791236647
1.0,0.2886555314064026,0.28617191314697266,0.28980475664138794,0.0009785653803460745
2.0,0.2912523031234741,0.28846025466918945,0.29253488779067993,0.0011065556195300706
3.0,0.294765567779541,0.29145824909210205,0.29622602462768555,0.0013147066590735005
4.0,0.29916604459285734,0.2951650023460388,0.30090227723121643,0.00158031677411431
5.0,0.30431823432445526,0.29955825209617615,0.30643230676651,0.0018884605930181713
6.0,0.31022133529186247,0.3046874701976776,0.3128030598163605,0.002198545182224751
7.000000000000001,0.3166546732187271,0.3102473318576813,0.3196934759616852,0.002545172955247683
8.0,0.32357865273952485,0.31635966897010803,0.3269302546977997,0.002853173460339131
9.0,0.3308402866125107,0.3227856457233429,0.3345067501068115,0.0031808334154757745
10.0,0.33827619552612304,0.3296712636947632,0.3423183858394623,0.003402252227656513


==> plot_data/london_smart_meters_dataset_dropout_10.csv <==
message_loss_prob,mean_loss,min_loss,max_loss,std_loss
0.0,0.2955432504415512,0.2941184639930725,0.2971101701259613,0.0009858698162730952
1.0,0.29477907419204713,0.2933509051799774,0.2961472272872925,0.0009485318195580758
2.0,0.2941388875246048,0.2927263379096985,0.2953363060951233,0.0009132050225326034
3.0,0.2936242312192917,0.2922038733959198,0.2946847677230835,0.0008813005260706388
4.0,0.29323031604290006,0.291818767786026,0.29416680335998535,0.0008509734457513247
5.0,0.29297209084033965,0.2915515899658203,0.2938583493232727,0.0008326398010827306
6.0,0.29284203350543975,0.29139479994773865,0.2937275469303131,0.0008234418295336801
7.000000000000001,0.2928581178188324,0.29143428802490234,0.29370954632759094,0.0008080683675978846
8.0,0.29304026663303373,0.29157063364982605,0.2939006984233856,0.0008183859463337872
9.0,0.293403685092926,0.29192501306533813,0.2942536473274231,0.0008166849590568843
10.0,0.29394993782043455,0.29241490364074707,0.2947853207588196,0.0008285532093603005


==> plot_data/london_smart_meters_dataset_dropout_5.csv <==
message_loss_prob,mean_loss,min_loss,max_loss,std_loss
0.0,0.2909021615982056,0.29005470871925354,0.2917497456073761,0.0005676812033584387
1.0,0.29054666459560397,0.2898317873477936,0.29126107692718506,0.0005057594717386634
2.0,0.29045060873031614,0.289812296628952,0.2910716235637665,0.00046138663750316006
3.0,0.2906483203172684,0.2900138795375824,0.2912299931049347,0.0004439290490540317
4.0,0.2911609411239624,0.2904936671257019,0.2916982173919678,0.0004346548565265404
5.0,0.29196799993515016,0.2913307845592499,0.29247593879699707,0.00041897504641927124
6.0,0.2931232124567032,0.29244908690452576,0.2936619520187378,0.0004419088529361073
7.000000000000001,0.29467403292655947,0.29394587874412537,0.2952946126461029,0.00046240358352320367
8.0,0.2965709865093231,0.29579827189445496,0.29722559452056885,0.0005162663613713192
9.0,0.2988762825727463,0.2980521023273468,0.2995797097682953,0.000546481079308639
10.0,0.30157735347747805,0.3006865084171295,0.30225756764411926,0.0005817887084963111


==> plot_data/london_smart_meters_dataset_inter_device_pruning_vs_communication.csv <==
communication_savings,mean_loss,min_loss,max_loss
0.0,0.2895180583000183,0.2888931930065155,0.2901456654071808
10.0,0.285727059841156,0.2854937016963959,0.28610923886299133
20.0,0.2843748241662979,0.2839379906654358,0.28460124135017395
30.000000000000004,0.28378584086894987,0.2833538353443146,0.2841799259185791
40.0,0.28345792889595034,0.28295522928237915,0.2838378846645355
50.0,0.2835352450609207,0.2833142578601837,0.2838566303253174
60.00000000000001,0.28411891162395475,0.28386613726615906,0.28438693284988403
70.0,0.28450788259506227,0.28428080677986145,0.2847290635108948
80.0,0.28664480745792387,0.2861916124820709,0.2870786190032959
90.0,0.2884268820285797,0.2878543436527252,0.28903988003730774


==> plot_data/london_smart_meters_dataset_normal_pruning_vs_communication.csv <==
communication_savings,mean_loss,min_loss,max_loss
0.0,0.2870451360940933,0.286336749792099,0.2883746325969696
12.5,0.2884466528892517,0.28761494159698486,0.28892406821250916
25.0,0.2906444758176804,0.28991010785102844,0.2912577986717224
37.5,0.2920359045267105,0.2909882664680481,0.2932645082473755
50.0,0.294794525206089,0.2938787639141083,0.29589706659317017
62.5,0.2979208827018738,0.29613956809043884,0.29926395416259766
75.0,0.3018679261207581,0.30083218216896057,0.30371174216270447
87.5,0.3173868164420128,0.31490159034729004,0.3210022747516632


==> plot_data/resource_Bochem_2025.csv <==
num_devices,RAM,Flash,Com
1,17920.0,65536.0,16384
2,20480.0,32768.0,32768
3,27648.0,24576.0,49152
4,34816.0,16384.0,65536
5,43008.0,16384.0,81920
6,50688.0,12288.0,98304
7,58880.0,12288.0,114688
8,66560.0,8192.0,131072
9,74752.0,8192.0,147456
10,82944.0,8192.0,163840
11,91136.0,8192.0,180224
12,99328.0,8192.0,196608
13,107520.0,8192.0,212992
14,115712.0,8192.0,229376
15,123904.0,8192.0,245760
16,131584.0,4096.0,262144


==> plot_data/resource_CATS.csv <==
num_devices,RAM,Flash,Com
1,17920.0,65536.0,32768.0
2,13824.0,32768.0,32768.0
3,12800.0,24576.0,32768.0
4,11776.0,16384.0,32768.0
5,11776.0,16384.0,32768.0
6,11264.0,12288.0,32768.0
7,11264.0,12288.0,32768.0
8,10752.0,8192.0,32768.0
9,10752.0,8192.0,32768.0
10,10752.0,8192.0,32768.0
11,10752.0,8192.0,32768.0
12,10752.0,8192.0,32768.0
13,10752.0,8192.0,32768.0
14,10752.0,8192.0,32768.0
15,10752.0,8192.0,32768.0
16,10240.0,4096.0,32768.0


==> plot_data/resource_CATS50.csv <==
num_devices,RAM,Flash,Com
1,17920.0,65536.0,16384.0
2,11776.0,24576.0,16384.0
3,10069.333333333332,16896.0,16384.0
4,8704.0,10240.0,16384.0
5,8499.2,10240.0,16384.0
6,7850.666666666666,7296.0,16384.0
7,7753.142857142857,7296.0,16384.0
8,7168.0,4608.0,16384.0
9,7111.111111111111,4608.0,16384.0
10,7065.6,4608.0,16384.0
11,7028.363636363637,4608.0,16384.0
12,6997.333333333333,4608.0,16384.0
13,6971.076923076924,4608.0,16384.0
14,6948.571428571428,4608.0,16384.0
15,6929.066666666667,4608.0,16384.0
16,6400.0,2176.0,16384.0


==> plot_data/resource_CATS75.csv <==
num_devices,RAM,Flash,Com
1,17920.0,65536.0,3276.7999999999993
2,10137.6,18022.4,3276.7999999999993
3,7884.799999999999,10752.0,3276.7999999999993
4,6246.4,5324.799999999999,3276.7999999999993
5,5877.76,5324.799999999999,3276.7999999999993
6,5120.0,3302.3999999999996,3276.7999999999993
7,4944.457142857143,3302.3999999999996,3276.7999999999993
8,4300.799999999999,1740.7999999999997,3276.7999999999993
9,4198.4,1740.7999999999997,3276.7999999999993
10,4116.48,1740.7999999999997,3276.7999999999993
11,4049.4545454545455,1740.7999999999997,3276.7999999999993
12,3993.6,1740.7999999999997,3276.7999999999993
13,3946.3384615384616,1740.7999999999997,3276.7999999999993
14,3905.828571428571,1740.7999999999997,3276.7999999999993
15,3870.72,1740.7999999999997,3276.7999999999993
16,3328.0,639.9999999999999,3276.7999999999993


==> plot_data/resource_Hu_2024.csv <==
num_devices,RAM,Flash,Com
1,26112.0,65536,8192
2,17664.0,65536,8192
3,14847.999999999998,65536,8192
4,13440.0,65536,8192
5,12595.199999999999,65536,8192
6,12032.000000000002,65536,8192
7,11629.714285714284,65536,8192
8,11328.0,65536,8192
9,11093.333333333334,65536,8192
10,10905.600000000002,65536,8192
11,10751.999999999998,65536,8192
12,10623.999999999998,65536,8192
13,10515.692307692307,65536,8192
14,10422.857142857143,65536,8192
15,10342.4,65536,8192
16,10272.0,65536,8192


==> plot_data/resource_Liu_2025.csv <==
num_devices,RAM,Flash,Com
1,26112.0,65536,5120.0
2,15936.0,65536,5120.0
3,12544.0,65536,5120.0
4,10848.0,65536,5120.0
5,9830.399999999998,65536,5120.0
6,9152.0,65536,5120.0
7,8667.42857142857,65536,5120.0
8,8304.0,65536,5120.0
9,8021.333333333334,65536,5120.0
10,7795.199999999999,65536,5120.0
11,7610.181818181818,65536,5120.0
12,7456.000000000001,65536,5120.0
13,7325.538461538461,65536,5120.0
14,7213.714285714284,65536,5120.0
15,7116.8,65536,5120.0
16,7032.0,65536,5120.0


==> plot_data/traffic_hourly_dataset_dropout_0.csv <==
message_loss_prob,mean_loss,min_loss,max_loss,std_loss
0.0,0.1646425500512123,0.16325469315052032,0.16639457643032074,0.0009103981196577871
1.0,0.18084245473146437,0.17990931868553162,0.18268822133541107,0.0008461542589985311
2.0,0.20187787264585494,0.20065200328826904,0.2039843648672104,0.0009680821040221239
3.0,0.22635274827480317,0.22475996613502502,0.22870765626430511,0.001218076521474235
4.0,0.2531546354293823,0.2508186399936676,0.2559087872505188,0.0015318599496727293
5.0,0.28110005259513854,0.2781084477901459,0.28442949056625366,0.0018792987318320446
6.0,0.3091277301311493,0.305514395236969,0.3123912215232849,0.002143568135976224
7.000000000000001,0.336382719874382,0.3322937488555908,0.33998969197273254,0.0024015468307657336
8.0,0.36216495037078855,0.35736775398254395,0.3661009669303894,0.0027577504826759884
9.0,0.3863597124814987,0.3815135955810547,0.38984644412994385,0.002752361656421101
10.0,0.4085589051246643,0.40340885519981384,0.4122791290283203,0.0029257918867134857


==> plot_data/traffic_hourly_dataset_dropout_1.csv <==
message_loss_prob,mean_loss,min_loss,max_loss,std_loss
0.0,0.16737933903932573,0.16455616056919098,0.16969898343086243,0.001302127564131618
1.0,0.17029636055231095,0.16724097728729248,0.17291012406349182,0.0013967100540615543
2.0,0.17686979472637177,0.17332927882671356,0.17970848083496094,0.0015755668980781663
3.0,0.18688281178474425,0.18288330733776093,0.190049409866333,0.0017608548399365763
4.0,0.19979112595319748,0.19504712522029877,0.2035904973745346,0.0020918152209055845
5.0,0.21530969738960265,0.2099694013595581,0.21996577084064484,0.0024472399477837433
6.0,0.23294246196746826,0.22686052322387695,0.2381402999162674,0.002766029546990935
7.000000000000001,0.25207549184560774,0.24541714787483215,0.2576725482940674,0.0030147818634787644
8.0,0.27235029339790345,0.2649432122707367,0.27882200479507446,0.003447393092958082
9.0,0.29308363497257234,0.285410612821579,0.2999672293663025,0.0036055628283917208
10.0,0.3141289293766022,0.30612483620643616,0.3215112090110779,0.0038225970181577132


==> plot_data/traffic_hourly_dataset_dropout_10.csv <==
message_loss_prob,mean_loss,min_loss,max_loss,std_loss
0.0,0.20182521492242814,0.19520296156406403,0.21287386119365692,0.005152327419213049
1.0,0.19638711512088775,0.1906498521566391,0.20577216148376465,0.004440613631363641
2.0,0.19159723371267318,0.18668131530284882,0.19945649802684784,0.003794736997290462
3.0,0.18746531158685684,0.18322251737117767,0.19410176575183868,0.0032665903480427797
4.0,0.18406782448291778,0.1803341507911682,0.1895195096731186,0.0027891706387794877
5.0,0.18134979158639908,0.17812004685401917,0.1858987957239151,0.002428353044531137
6.0,0.17933557331562042,0.17656521499156952,0.18305887281894684,0.0021091954715601784
7.000000000000001,0.1780452087521553,0.17555509507656097,0.18136481940746307,0.0018665173222232824
8.0,0.1774601921439171,0.17517682909965515,0.18025672435760498,0.0016772916921498678
9.0,0.17763706743717195,0.17550396919250488,0.18012094497680664,0.0015940734434580837
10.0,0.1786205992102623,0.17640116810798645,0.180991992354393,0.0015613903116815672


==> plot_data/traffic_hourly_dataset_dropout_5.csv <==
message_loss_prob,mean_loss,min_loss,max_loss,std_loss
0.0,0.18625111430883406,0.1800195723772049,0.1904282122850418,0.0032205891929995784
1.0,0.1811971828341484,0.17595601081848145,0.18481531739234924,0.002728989383123891
2.0,0.17761547416448592,0.17294418811798096,0.18061843514442444,0.0023474783768033173
3.0,0.17563773542642594,0.17152641713619232,0.1782827377319336,0.00209206568876824
4.0,0.17519915103912354,0.1713307499885559,0.17759937047958374,0.0019655886251509457
5.0,0.17631992250680922,0.17231939733028412,0.17870627343654633,0.0019818699396266016
6.0,0.17892816066741943,0.17482398450374603,0.18166731297969818,0.0020802808491344024
7.000000000000001,0.18311883956193925,0.17872636020183563,0.18591462075710297,0.0022171246833591358
8.0,0.18877834528684617,0.18368732929229736,0.19188044965267181,0.0025880967342230936
9.0,0.19578991830348969,0.19023463129997253,0.1994795948266983,0.0028796824279256924
10.0,0.20419264137744902,0.19785240292549133,0.20857536792755127,0.003273917888225183


==> plot_data/traffic_hourly_dataset_inter_device_pruning_vs_communication.csv <==
communication_savings,mean_loss,min_loss,max_loss
0.0,0.16505156457424164,0.16374902427196503,0.1660563051700592
10.0,0.15739770829677582,0.1568845808506012,0.1578596830368042
20.0,0.15425479412078857,0.15371613204479218,0.15505771338939667
30.000000000000004,0.15321351885795592,0.15251098573207855,0.15396425127983093
40.0,0.15228560715913772,0.15172019600868225,0.1532055288553238
50.0,0.1528741180896759,0.1517460197210312,0.15368950366973877
60.00000000000001,0.1546330124139786,0.1539028137922287,0.15532846748828888
70.0,0.15546474307775499,0.15434955060482025,0.1564020961523056
80.0,0.16039827913045884,0.1592526137828827,0.1614656001329422
90.0,0.1644950896501541,0.16227403283119202,0.16591347754001617


==> plot_data/traffic_hourly_dataset_normal_pruning_vs_communication.csv <==
communication_savings,mean_loss,min_loss,max_loss
0.0,0.16516680493950844,0.1637793779373169,0.1663833111524582
12.5,0.1682034656405449,0.1670263707637787,0.1698954701423645
25.0,0.1711386561393738,0.16965366899967194,0.17287199199199677
37.5,0.1743984565138817,0.17089954018592834,0.1770632565021515
50.0,0.1788114234805107,0.17625196278095245,0.18194536864757538
62.5,0.18682275712490082,0.18362246453762054,0.19058947265148163
75.0,0.19823239445686341,0.19548235833644867,0.20099620521068573
87.5,0.24859733656048774,0.24120907485485077,0.256276398897171

